Coding Schemes for Securing Cyber-Physical Systems Against Stealthy Data Injection Attacks

This paper considers a method of coding the sensor outputs in order to detect stealthy false data injection attacks. An intelligent attacker can design a sequence of data injection to sensors and actuators that pass the state estimator and statistical fault detector, based on knowledge of the system parameters. To stay undetected, the injected data should increase the state estimation errors while keep the estimation residues small. We employ a coding matrix to change the original sensor outputs to increase the estimation residues under intelligent data injection attacks. This is a low cost method compared with encryption schemes over all sensor measurements in communication networks. We show the conditions of a feasible coding matrix under the assumption that the attacker does not have knowledge of the exact coding matrix. An algorithm is developed to compute a feasible coding matrix, and, we show that in general, multiple feasible coding matrices exist. To defend against attackers who estimates the coding matrix via sensor and actuator measurements, time-varying coding matrices are designed according to the detection requirements. A heuristic algorithm to decide the time length of updating a coding matrix is then proposed.

==> PajicBio_IEEE.txt <==
Miroslav Pajic (S’06-M’13) received the Dipl. Ing. and M.S. degrees in electrical engineering from the University of Belgrade, Serbia, in 2003 and 2007, respectively, and the M.S. and Ph.D. degrees in electrical engineering from the University of Pennsylvania, Philadelphia, in 2010 and 2012, respectively.

He is currently an Assistant Professor in the Department of Electrical and Computer Engineering at Duke University. He also holds a secondary appointment in the Computer Science Department. Prior to joining Duke, Dr. Pajic was a Postdoctoral Researcher in the PRECISE Center, University of Pennsylvania, from 2012-2015. His research interests focus on the design and analysis of cyber-physical systems and in particular real-time and embedded systems, distributed/networked control systems, and high-confidence medical devices and systems.

Dr. Pajic received various awards including the 2011 ACM SIGBED Frank Anger Memorial Award, the Joseph and Rosaline Wolf Award for Best Electrical and Systems Engineering Dissertation from Penn, the Best Paper Award at the 2014 ACM/IEEE International Conference on Cyber-Physical Systems (ICCPS), and the Best Student Paper award at the 2012 IEEE Real-Time and Embedded Technology and Applications Symposium (RTAS).
